MFNet: Multi-filter Directive Network for Weakly Supervised Salient Object Detection

Weakly supervised salient object detection (WSOD) targets to train a CNNs-based saliency network using only low-cost annotations. Existing WSOD methods take various techniques to pursue single "high-quality" pseudo label from low-cost annotations and then develop their saliency networks. Though these methods have achieved good performance, the generated single label is inevitably affected by adopted refinement algorithms and shows prejudiced characteristics which further influence the saliency networks. In this work, we introduce a new multiple-pseudo-label framework to integrate more comprehensive and accurate saliency cues from multiple labels, avoiding the aforementioned problem. Specifically, we propose a multi-filter directive network (MFNet) including a saliency network as well as multiple directive filters. The directive filter (DF) is designed to extract and filter more accurate saliency cues from the noisy pseudo labels. The multiple accurate cues from multiple DFs are then simultaneously propagated to the saliency network with a multi-guidance loss. Extensive experiments on five datasets over four metrics demonstrate that our method outperforms all the existing congeneric methods. Moreover, it is also worth noting that our framework is flexible enough to apply to existing methods and improve their performance.

==> figure/Guidance-Main.txt <==
% guidance-main
\begin{table}[!t]
	\renewcommand\arraystretch{1.2}  % height of row
	\small
  	\centering
  	\setlength{\tabcolsep}{0.8mm}
	\vspace{0mm}
  	\begin{threeparttable}
	\caption{ Comparisons of main decoder with its two guidance decoders of our final MGNet.}
	\label{guidance_main}
	\begin{tabular}{ccp{0.9cm}<{\centering}p{0.9cm}<{\centering}p{0.9cm}<{\centering}p{0.9cm}<{\centering}p{0.9cm}<{\centering}p{0.9cm}<{\centering}p{0.9cm}<{\centering}p{0.9cm}<{\centering}}
	\toprule
    \multicolumn{1}{c}{  }&
    \multicolumn{1}{c}{\multirow{2}{*}{Decoder}}&
    \multicolumn{2}{c}{ECSSD}&
    \multicolumn{2}{c}{DUTS-Test}&
    \multicolumn{2}{c}{HKU-IS} \cr
    \cmidrule(lr){3-4} \cmidrule(lr){5-6} \cmidrule(lr){7-8} 
    & {} &$F_{\beta}$$\uparrow$ 	&$M$$\downarrow$  &$F_{\beta}$$\uparrow$ 	&$M$$\downarrow$ 	&$F_{\beta}$$\uparrow$ 	&$M$$\downarrow$ 	\cr

	\midrule
	& Guidance-1		& 0.842		& 0.089		& 0.689		& 0.079		& 0.836		& 0.063		\cr
   
	& Guidance-2		& 0.844		& 0.088		& 0.686 		& 0.080 		& 0.836		& 0.063		\cr

	& Main				& \bf0.854	& \bf0.083	& \bf0.710	& \bf0.076	& \bf0.852	& \bf0.058	\cr

	\bottomrule
	\end{tabular}
	\end{threeparttable}
	\vspace{-4mm}
\end{table}


==> figure/decoder_arch.txt <==

% decoder arch
\begin{table}[!t]
	\renewcommand\arraystretch{1.2}  % height of row
	\small
  	\centering
  	\setlength{\tabcolsep}{0.8mm}
	\vspace{0mm}
  	\begin{threeparttable}
	\caption{ The experiments on the different settings of decoder architecture. D-1 and D-2 represent the guidance and main decoder architecture shown in Figure (), respectively.}
	\label{decoder arch}
	\begin{tabular}{ccp{0.9cm}<{\centering}p{0.9cm}<{\centering}p{0.9cm}<{\centering}p{0.9cm}<{\centering}p{0.9cm}<{\centering}p{0.9cm}<{\centering}p{0.9cm}<{\centering}p{0.9cm}<{\centering}}
	\toprule
    \multicolumn{1}{c}{  }&
    \multicolumn{2}{c}{\multirow{1}{*}{\normalsize Guidance}}&
    \multicolumn{2}{c}{\multirow{1}{*}{\normalsize Main}}&
    \multicolumn{4}{c}{ECSSD} \cr
    \cmidrule(lr){2-3} \cmidrule(lr){4-5} \cmidrule(lr){6-9} 
    &{D-1} &{D-2} &{D-1} &{D-2} 	&$S_{\alpha}$$\uparrow$		&$E_s$$\uparrow$		&$F_{\beta}$$\uparrow$ 	&$M$$\downarrow$ 	\cr

	\midrule
	& \checkmark	& 					& \checkmark	& 							& 0.825			& 0.879			& 0.845			& 0.088			\cr
   
	& 				& \checkmark		& \checkmark	& 							& 0.834			& 0.883			& 0.847			& 0.085			\cr
 
	& 				& \checkmark		& 				& \checkmark				& \bf0.837		& 0.884			& 0.850			& \bf0.084		\cr

	& \checkmark	& 					& 				& \checkmark				& 0.834 			& \bf0.885 		& \bf0.854		& \bf0.084		\cr
	\bottomrule
	\end{tabular}
	\end{threeparttable}
	\vspace{-2mm}
\end{table}
